A Toolbox for Optimization of Reconstruction and Post-processing Pipelines in In Vivo $^{31}$P MR Imaging

Background: X-nuclei imaging (e.g. 31P MRI) suffers low SNR due to lower gyromagnetic ratios and tissue concentrations than 1H MRI. Enhancing SNR requires high fields, advanced coils, optimized sequences, and sophisticated reconstruction methods. An optimized pipeline is essential for maximizing SNR in X-nuclei imaging. Purpose: To develop a toolbox of reconstruction and processing methods for fast 31P MR imaging, evaluating optimal pipelines for two data types: 31P-GRE and bSSFP-like MRF imaging. Methods: The toolbox includes coil combination (adaptive and whitened-SVD), k-space filtering, reconstruction (Kaiser-Bessel regridding with FFT and NUFFT), and denoising (compressed sensing and MP-PCA). 31P MR datasets were acquired at 7T using spiral encoding with a double-tuned birdcage coil and a 32-channel phased array. GRE parameters: readout 18.62ms, flip angle 59deg, TR 5400ms, TE 0.3ms. MRF used a bSSFP-like scheme: readout 9.12ms, TR 19.8ms, TE 0.3ms. Results: For GRE data, adaptive coil combination with Kaiser-Bessel regridding (AC-KB) achieved highest mean SNRs: 38 (phantom) and 3.4 (in vivo), outperforming others. For MRF data, whitened-SVD with Kaiser-Bessel regridding yielded an SNR of 18, surpassing AC-KB's 16. MP-PCA denoised GRE effectively; compressed sensing suited MRF data. Conclusion: We demonstrated a toolbox for optimizing fast 31P MR imaging pipelines. Optimal methods depend on acquisition and data. Kaiser-Bessel regridding outperforms NUFFT. Adaptive coil combination and MP-PCA denoising are preferred for GRE data; whitened-SVD and compressed sensing are superior for MRF data. Careful selection of processing methods is crucial, as conventional 1H MRI techniques may not suffice. The toolbox facilitates future investigation for other X-nuclei datasets.

==> MeanSTD.txt <==
Phantom coils: # Slice 5:7
row 6:26
column 7:25

sos
Mean: 9.5077
std: 4.6793
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
ackb
Mean: 38.861
std: 11.8003
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvdkb
Mean: 15.1399
std: 5.1107
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
acnufft
Mean: 7.6419
std: 3.1139
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvdNufft
Mean: 4.6666
std: 1.7831
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

Phantom Denoise:
# Slice 5:7
row 6:26
column 7:25

baseACKB
Mean: 38.861
std: 11.8003
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
downsam
Mean: 16.1314
std: 5.3423
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
MP
Mean: 26.8657
std: 8.8011
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
CS
Mean: 35.181
std: 10.1212
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 

In vivo coils: 
slice 4:6
row 7:25
col 6:26

SoS
Mean: 1.133
std: 0.8911
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
AC kb
Mean: 3.3595
std: 2.4556
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvd kb
Mean: 2.4158
std: 1.2627
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Ac nufft
Mean: 0.94081
std: 0.75826
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvd nufft
Mean: 1.0541
std: 0.57273
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 

Invivo denoise
slice 4:6
row 7:25
col 6:26

ackb 100
Mean: 3.3595
std: 2.4556
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
cs 100
Mean: 7.2949
std: 4.6355
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 mp100
Mean: 7.0387
std: 4.9824
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Ackb 66
Mean: 7.5626
std: 4.6311
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
cs66
Mean: 13.1165
std: 7.1758
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp 66
Mean: 9.2657
std: 5.6578
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
ackb 33
Mean: 18.9787
std: 9.0794
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
cs 33
Mean: 21.4337
std: 10.2386
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp 33
Mean: 18.9955
std: 9.0882
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 


ATP coil comp;
slice = 6:8
row 7:25
column 10:26

SoS
Mean: 0.88003
std: 0.6733
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
AC kb
Mean: 17.6549
std: 7.0451
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvd kb
Mean: 20.2835
std: 7.7068
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Ac nufft
Mean: 5.1894
std: 2.4228
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvd nufft
Mean: 4.5011
std: 2.9346
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 

ATP denoise:
slice = 6:8
row 7:25
column 10:26


wsvd kb
Mean: 20.2835
std: 7.7068
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Mp on ims
Mean: 24.1743
std: 10.4238
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
cs on ims
Mean: 20.9814
std: 8.0304
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp on bot
Mean: 19.0538
std: 9.6154
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp then cs
Mean: 19.2165
std: 8.947
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp then none
Mean: 18.009
std: 8.212
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 


PCr COil COmb
slice = 6:8
row 7:28
column 10:26

SoS
Mean: 1.957
std: 1.745
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
AC kb
Mean: 21.1869
std: 9.3466
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvd kb
Mean: 23.1674
std: 10.6514
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Ac nufft
Mean: 7.0322
std: 4.0669
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
wsvd nufft
Mean: 5.5844
std: 4.7909
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 

PCR denoise:
slice = 6:8
row 7:28
column 10:26

wsvd kb
Mean: 23.1674
std: 10.6514
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
Mp on ims
Mean: 26.6003
std: 13.2318
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
cs on ims
Mean: 23.9467
std: 11.0528
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp on both
Mean: 29.3858
std: 15.2011
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp then cs
Mean: 27.8392
std: 13.7506
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
mp then none
Mean: 25.7896
std: 12.6466
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
>> 
